Sorting Short Keys in Circuits of Size o(n log n)

We consider the classical problem of sorting an input array containing $n$ elements, where each element is described with a $k$-bit comparison-key and a $w$-bit payload. A long-standing open problem is whether there exist $(k + w) \cdot o(n \log n)$-sized boolean circuits for sorting. We show that one can overcome the $n\log n$ barrier when the keys to be sorted are short. Specifically, we prove that there is a circuit with $(k + w) \cdot O(n k) \cdot \poly(\log^*n - \log^* (w + k))$ boolean gates capable of sorting any input array containing $n$ elements, each described with a $k$-bit key and a $w$-bit payload. Therefore, if the keys to be sorted are short, say, $k < o(\log n)$, our result is asymptotically better than the classical AKS sorting network (ignoring $\poly\log^*$ terms); and we also overcome the $n \log n$ barrier in such cases. Such a result might be surprising initially because it is long known that comparator-based techniques must incur $\Omega(n \log n)$ comparator gates even when the keys to be sorted are only $1$-bit long (e.g., see Knuth's "Art of Programming" textbook). To the best of our knowledge, we are the first to achieve non-trivial results for sorting circuits using non-comparison-based techniques. We also show that if the Li-Li network coding conjecture is true, our upper bound is optimal, barring $\poly\log^*$ terms, for every $k$ as long as $k = O(\log n)$.

==> form.txt <==
Can We Beat the AKS Sorting Network?

We consider the classical problem of sorting an input array containing $n$ elements, 
where each element is described with a $k$-bit comparison-key and a $w$-bit payload.
A long-standing open problem  is 
whether there exist $(k + w) \cdot o(n \log n)$-sized boolean circuits for sorting. 
A landmark result in this area
is the work by Ajtai, Koml\'{o}s, and Szemer{\'e}di (STOC'83), where they showed how 
to achieve sorting circuits with $(k + w) \cdot O(n \log n)$ boolean gates.
The recent work of Farhadi et al.~(STOC'19)
showed that if the famous Li-Li network coding conjecture is true, then sorting 
circuits of size $w \cdot o(n \log n)$ do not exist for general $k$; however, no unconditional lower bound 
is known (in fact proving super-linear circuit lower bounds in general is out
of the reach of existing techniques).

In this paper, we show that 
one can overcome the $n\log n$ barrier when the keys to be sorted are short.
Specifically, we prove that 
there is a circuit
with $(k + w) \cdot O(n k) \cdot \poly(\log^*n - \log^* (w + k))$ boolean gates 
capable of sorting any input array containing $n$ elements, each described with  a $k$-bit key
and a $w$-bit payload.
Therefore, if the keys to be sorted are short, say, $k < o(\log n)$, our result is asymptotically better than
the classical AKS sorting network (ignoring $\poly\log^*$ terms); and 
we also overcome the $n \log n$ barrier in such cases. Such a result might be surprising initially 
because it is long known that comparator-based techniques
must incur $\Omega(n \log n)$
comparator gates even when the keys to be sorted are only $1$-bit
long (e.g., see Knuth's ``Art of Programming'' textbook).
To the best of our knowledge, we are the first to achieve
non-trivial results for sorting circuits using non-comparison-based techniques.
We also show that if the Li-Li network coding conjecture is true, 
our upper bound is optimal, barring $\poly\log^*$ terms, 
for every $k$ as long as $k = O(\log n)$.

